Hierarchical Inference of the Lensing Convergence from Photometric Catalogs with Bayesian Graph Neural Networks

We present a Bayesian graph neural network (BGNN) that can estimate the weak lensing convergence ($\kappa$) from photometric measurements of galaxies along a given line of sight. The method is of particular interest in strong gravitational time delay cosmography (TDC), where characterizing the "external convergence" ($\kappa_{\rm ext}$) from the lens environment and line of sight is necessary for precise inference of the Hubble constant ($H_0$). Starting from a large-scale simulation with a $\kappa$ resolution of $\sim$1$'$, we introduce fluctuations on galaxy-galaxy lensing scales of $\sim$1$''$ and extract random sightlines to train our BGNN. We then evaluate the model on test sets with varying degrees of overlap with the training distribution. For each test set of 1,000 sightlines, the BGNN infers the individual $\kappa$ posteriors, which we combine in a hierarchical Bayesian model to yield constraints on the hyperparameters governing the population. For a test field well sampled by the training set, the BGNN recovers the population mean of $\kappa$ precisely and without bias, resulting in a contribution to the $H_0$ error budget well under 1\%. In the tails of the training set with sparse samples, the BGNN, which can ingest all available information about each sightline, extracts more $\kappa$ signal compared to a simplified version of the traditional method based on matching galaxy number counts, which is limited by sample variance. Our hierarchical inference pipeline using BGNNs promises to improve the $\kappa_{\rm ext}$ characterization for precision TDC. The implementation of our pipeline is available as a public Python package, Node to Joy.

==> authors.csv <==
# ======================================================================
# authors.csv
#
# While we wait for the LSST DESC publications system to generate files
# like this from its database, we'll need to edit authors.csv by hand.
# Below are some example entries.
#
# Notes:
#   - If someone has two affiliations, they get two rows, and the last
#     row is is used for their contribution.
#   - Try to make your one-sentence contribution statement as
#     informative as possible, so that it's clear who did what.
#   - The contribution statement is a _summary of your impact on the
#     project_, not a _timecard_. So, if you spent 90% of your time
#     debugging, but 10% of your time designing and implementing the
#     framework that then needed debugging, your statement should
#     emphasize the design and implementation rather than the debugging.
#   - BUG: mkauthlist cannot deal with empty rows, so please avoid them!
#   - BUG: contributions are re-formatted by mkauthlist into Title case,
#     removing all other capitalizations. Sorry about this!
#
# Example rows for you to adapt:
#
# Drlica-Wagner,Alex,A.~Drlica-Wagner,Contact,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA","Developed algorithms for switching between document styles and generating author lists, implemented and tested software.",kadrlica@fnal.gov
# Marshall,Phil,P.~Marshall,Contributor,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA","Initiated and led project.",dr.phil.marshall@gmail.com
# Marshall,Phil,P.~Marshall,Contributor,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA","Initiated and led project, designed templates, tested system.",dr.phil.marshall@gmail.com
# Digel,Seth,S.~Digel,Builder,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA","Advised on LSST DESC publication system requirements.",digel@stanford.edu
# Digel,Seth,S.~Digel,Builder,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA","Advised on LSST DESC publication system requirements.",digel@stanford.edu
#
# ======================================================================
Lastname,Firstname,Authorname,AuthorType,Affiliation,Contribution,Email
"Author", "Ann","A.~N.~Author",Contact,"Affiliation","Contribution","ann.author@dev.null"


==> desc-tex/requirements.txt <==
bibtexparser


==> sections/scratch.txt <==
\begin{figure*}[!htb]
\includegraphics[width=1\textwidth]{figs/recovery_pruned.pdf}
\caption{The individual $\kappa$ constraints from the BGNN and the two summary statistics, for the 40 test sightlines randomly sampled from Experiment A (identically distributed as the training set). Our BGNN yields accurate and tight constraints in regions of $\kappa$ best represented in the training set. Overall, the $N$ posteriors are quite broad and often inaccurate.}
\label{fig:recovery}
\end{figure*}
% In the lowest and highest extremes, the $N_{1/r}$ constraints are slightly more accurate and precise. O


Figure \ref{fig:recovery} overlays the individual $\kappa$ constraints from the BGNN and the two summary statistics, for 40 test sightlines randomly sampled from Experiment A. 
In this section, we connect our hierarchical results back to their impact on $H_0$ inference. The experiment closest to 

\begin{figure}[ht] 
    \centering
    \begin{subfigure}[t]{0.45\textwidth}
        \centering
        \includegraphics[scale=0.3]{figs/hier_corner_E4_N1000.pdf}
        \caption{}
        \label{fig:hier_E4}
    \end{subfigure}
    \hfill
    \begin{subfigure}[t]{0.45\textwidth}
        \centering
        \includegraphics[width=\linewidth]{figs/hier_corner_E5_N1000.pdf} 
        \caption{Hierarchical inference of population hyperparameters in the test set as SNR in the galaxy brightness features are varied.} \label{fig:hier_E5}
    \end{subfigure}
    \vspace*{-0.2cm}
    \caption{Inference results}
    \vspace{-0.3cm}
\end{figure}
